Decoding Quantum LDPC Codes Using Graph Neural Networks

In this paper, we propose a novel decoding method for Quantum Low-Density Parity-Check (QLDPC) codes based on Graph Neural Networks (GNNs). Similar to the Belief Propagation (BP)-based QLDPC decoders, the proposed GNN-based QLDPC decoder exploits the sparse graph structure of QLDPC codes and can be implemented as a message-passing decoding algorithm. We compare the proposed GNN-based decoding algorithm against selected classes of both conventional and neural-enhanced QLDPC decoding algorithms across several QLDPC code designs. The simulation results demonstrate excellent performance of GNN-based decoders along with their low complexity compared to competing methods.

==> Figs/Byc/bp.txt <==
x         y
0.002      0.00100000000000000	
0.004     0.00490000000000000	
0.006     0.01200000000000000	
0.008     0.0200000000000000	
0.01       0.0340000000000000

==> Figs/Byc/gnn.txt <==
x       y
0.002   8.00000000000000e-05	
0.004   0.000870000000000000	
0.006   0.00370000000000000	
0.008   0.0100000000000000	
0.01    0.0190000000000000

==> Figs/Byc/nbp.txt <==
x       y
0.002   0.000600000000000000	
0.004   0.00230000000000000	
0.006   0.00483000000000000	
0.008   0.00750000000000000	
0.01    0.0101000000000000

==> Figs/Byc/osd.txt <==
x       y
0.002   0.000100000000000000	
0.004   0.000640000000000000	
0.006   0.00180000000000000	
0.008   0.00382000000000000	
0.01    0.00716000000000000

==> Figs/Byc/osd_0.txt <==
x       y
0.002   0.000200000000000000	
0.004   0.00080000000000000	
0.006   0.002380000000000000	
0.008   0.00498000000000000	
0.01    0.01052

==> Figs/HGP/bp.txt <==
x         y
0.0004    0.00350000000000000	
0.0006    0.00550000000000000	
0.0008    0.00700000000000000	
0.001     0.00840000000000000	
0.002     0.0150000000000000	
0.004     0.0270000000000000	
0.006     0.0410000000000000	
0.008     0.0610000000000000	
0.01      0.0780000000000000

==> Figs/HGP/bp_osd.txt <==
x         y
0.0004    0.00282000000000000	
0.0006    0.00385000000000000	
0.0008    0.00519000000000000	
0.001     0.00621000000000000	
0.002     0.0110600000000000	
0.004     0.0197400000000000	
0.006     0.0261700000000000	
0.008     0.0339700000000000	
0.01     0.0411600000000000

==> Figs/HGP/gnn.txt <==
x         y
0.0004    7.00000000000000e-05	
0.0006    0.000160000000000000	
0.0008    0.000280000000000000	
0.001     0.000460000000000000	
0.002     0.00210000000000000	
0.004     0.00950000000000000	
0.006     0.0220000000000000	
0.008     0.0400000000000000	
0.01      0.0800000000000000

==> Figs/HGP/nbp.txt <==
x         y
0.0004    0.000173000000000000	
0.0006    0.000295000000000000	
0.0008    0.000460000000000000	
0.001     0.000638000000000000	
0.002     0.00190000000000000	
0.004     0.00700000000000000	
0.006     0.0150000000000000	
0.008     0.0250000000000000	
0.01      0.0390000000000000


==> Figs/HGP/r2.txt <==
x           y
0.0004	4.65266585336434e-05
0.0006	0.000105887506277665
0.0008	0.000194455340819439
0.00100000000000000	0.000298645021620970
0.002	0.00120432954743773
0.004	0.00420943301046671
0.006	0.0106647409450540
0.008	0.0175930693607626
0.01	0.0234188312605924
